Truncating Trajectories in Monte Carlo Policy Evaluation: an Adaptive Approach

Policy evaluation via Monte Carlo (MC) simulation is at the core of many MC Reinforcement Learning (RL) algorithms (e.g., policy gradient methods). In this context, the designer of the learning system specifies an interaction budget that the agent usually spends by collecting trajectories of fixed length within a simulator. However, is this data collection strategy the best option? To answer this question, in this paper, we propose as a quality index a surrogate of the mean squared error of a return estimator that uses trajectories of different lengths, i.e., \emph{truncated}. Specifically, this surrogate shows the sub-optimality of the fixed-length trajectory schedule. Furthermore, it suggests that adaptive data collection strategies that spend the available budget sequentially can allocate a larger portion of transitions in timesteps in which more accurate sampling is required to reduce the error of the final estimate. Building on these findings, we present an adaptive algorithm called Robust and Iterative Data collection strategy Optimization (RIDO). The main intuition behind RIDO is to split the available interaction budget into mini-batches. At each round, the agent determines the most convenient schedule of trajectories that minimizes an empirical and robust version of the surrogate of the estimator's error. After discussing the theoretical properties of our method, we conclude by assessing its performance across multiple domains. Our results show that RIDO can adapt its trajectory schedule toward timesteps where more sampling is required to increase the quality of the final estimation.

==> figures/alphaablation/data/dcs_toyearly_gamma1_index9.csv <==
n_step,a1,a1_error,a2,a2_error,a3,a3_error,a4,a4_error,a5,a5_error,a6,a6_error,a7,a7_error
0,9081.787699999999,0.07053922910948565,2873.243600000001,0.5699699896526481,2012.1209000000003,0.3373320116013897,1941.8462000000002,0.3072115754475403,1896.8154999999997,0.29788097474662845,1829.8281000000002,0.2833213315058364,1778.0927000000004,0.22281516809086357
1,102.03810000000003,0.01260112337214426,1151.0904999999998,0.08810428918049343,1300.2424,0.08555220163058382,1304.2839,0.019079359230329225,1305.8230999999996,0.023139117836253324,1308.1221999999998,0.020309572584378384,1311.5822000000005,0.02747998287044427
2,102.03380000000003,0.011079739751456085,1113.5787,0.11970856405855243,1217.2722999999999,0.05393089143858045,1223.8482000000001,0.06813890316229272,1231.1858000000002,0.07282088737278544,1246.3301999999999,0.09115537521923793,1268.5514000000003,0.11034783289507785
3,102.03020000000002,0.009947767556592753,1039.0447,0.08143768394643837,1175.4915999999998,0.12109555733815999,1198.5094000000004,0.03596887846792075,1198.8969,0.015617879697324083,1199.08,0.01828796587923435,1199.9505,0.02234464472754015
4,102.02680000000001,0.00882600861998221,954.5459000000004,0.09301644380989865,1092.4881,0.05311035475535686,1089.9964000000002,0.06392396296100691,1086.8020999999999,0.06724273838445376,1082.3856,0.0815158886735579,1081.1645,0.07733553747146106
5,102.02189999999999,0.007279467442059065,845.1,0.07483812846403962,931.2664000000001,0.08407669879722868,938.7790999999996,0.08929433685872877,949.8040000000002,0.09506666780738578,943.1323000000002,0.10382482984026527,963.0701999999998,0.11787146680753494
6,102.01949999999997,0.0066198981865281895,739.5252,0.08037122380155647,832.4222999999998,0.09221872067731096,847.5593000000002,0.11835747050423187,861.1395000000001,0.12780563960952496,893.0416000000001,0.11595705877194362,899.0265999999996,0.0030643771047298074
7,102.01679999999999,0.005787014097096928,649.7998000000002,0.08060199679511668,735.6959999999999,0.11727189562721319,751.2911000000001,0.13885265697364152,763.9193999999998,0.15759370706421016,790.0805999999997,0.06338278777586169,786.6950999999997,0.03495125176356294
8,102.01410000000001,0.00513426480033888,532.0716000000001,0.08037468431689174,600.0,0.0,599.8226999999999,0.0071686447366316,599.9635,0.003722710302992089,599.9993999999999,0.0004654742098114632,600.0,0.0
9,102.01110000000006,0.004175260068546803,102.0,0.0,103.0,0.0,104.06370000000003,0.004853958895581815,105.6502,0.008938889380678357,108.0,0.0,111.8668,0.006651767596661924


==> figures/alphaablation/data/dcs_toygoal_gamma1_index9.csv <==
n_step,a1,a1_error,a2,a2_error,a3,a3_error,a4,a4_error,a5,a5_error,a6,a6_error,a7,a7_error
0,1100.001,0.0007591047358559628,1116.0136,0.09465502171908162,1260.2294999999997,0.16525238194954922,1285.2994999999994,0.21336369058487742,1308.5264000000002,0.1963429977988502,1324.4315000000001,0.1118503756810851,1336.9129999999998,0.1479504023380806
1,1099.9982,0.0010139093450590802,1100.0472,0.08545243955885615,1205.1966,0.22137333991029856,1229.2474999999997,0.12846431963778632,1238.7133000000003,0.14448777953086625,1258.4759999999997,0.14561969020705792,1286.1366999999998,0.1983140465467826
2,1099.9941000000001,0.001819635963591064,1084.9457,0.08691987008825888,1135.0987,0.11545536511119672,1149.0683,0.17283845341173326,1163.2353000000005,0.17458846848105397,1195.2317,0.19264498008969683,1210.0487,0.11854570475963995
3,1000.2725999999999,0.009039914371275248,1016.1598000000002,0.27287001177733,1041.5230999999999,0.14446508247406958,1058.4350000000004,0.2027838581741659,1074.2745999999997,0.20153593040805337,1108.4515999999996,0.21633512230574029,1128.7598,0.13180267129068388
4,1000.0,0.0,1000.0182999999996,0.02837340166000511,984.5828000000002,0.10740087509215132,977.3967999999998,0.1273477869621605,973.1885000000003,0.1413040043452426,1002.5115999999996,0.20794255481512208,1020.8328000000002,0.11242785520750613
5,999.9999,0.00019501753767272014,995.0812999999997,0.04785584341498912,918.8297000000005,0.16892208688788873,903.6416999999998,0.03756462082545177,903.1809999999999,0.04029075467151171,904.2188999999998,0.04931174201587226,906.1216999999997,0.07110509113811705
6,999.7271000000001,0.009034281899519657,978.3725000000003,0.26341982548775644,880.6095,0.085253635394627,872.3692,0.11815782579990164,864.0803999999999,0.1361004919221092,844.8213000000002,0.12965060143693813,817.6523000000004,0.19257134257038366
7,900.0057999999999,0.0017570172907499751,913.3483,0.08775813490360737,860.9404999999995,0.1307710398979828,844.9568000000003,0.18546714355960622,828.8515000000003,0.20108823912899432,792.1802999999999,0.2122784883650724,770.8371000000002,0.12462650251627856
8,900.0017999999999,0.0010870492905097966,903.1487,0.07854473734732337,857.2797999999999,0.14656816046931836,840.5748000000002,0.20779928504054138,823.7693999999996,0.22470078392885054,785.5919,0.2499255471020118,762.0516999999999,0.17389432267259325
9,899.9995,0.0005797758187432351,892.8646000000001,0.07887991692084895,855.7097999999999,0.15551830677884818,839.0103999999993,0.21307551509603412,822.1795999999999,0.22905481446466008,784.0852000000003,0.25596736745014936,760.6462000000004,0.17755539933485626


==> figures/alphaablation/data/perftoyearlygamma1.csv <==
,budget,a1,a1_error,a2,a2_error,a3,a3_error,a4,a4_error,a5,a5_error,a6,a6_error,a7,a7_error
0,1000,0.011428869762034636,0.0003393138965722085,0.04852399578255609,0.0012789166814241885,0.06127659178405803,0.0017730799512509856,0.06203251771796637,0.0018168801649600403,0.061043574105741086,0.0015892108024989711,0.0627582587905558,0.001832842748311912,0.063617435840957,0.0019906266727576748
1,2000,0.0056477166751066074,0.00014297913471719026,0.02142488173241746,0.000582445339526221,0.029238625958218568,0.0007562045756389784,0.030120608390063516,0.0008913696871449229,0.0301561335500182,0.0007055451107382493,0.030564382243192197,0.0008083329960296877,0.030768668114700106,0.000987565315120214
2,3000,0.0037100567097095995,8.922316685075571e-05,0.013966546032293208,0.00039748269143473206,0.01889572383324285,0.0005781788505618433,0.01956274240073157,0.0005549315930800043,0.019367453419795587,0.0004981136593016066,0.020047611696382514,0.0005070878180600134,0.020409261757864335,0.000626663122993953
3,4000,0.002764547662139703,7.417059057492972e-05,0.009921075013086913,0.00027865792053067585,0.013362405135551708,0.0004345787529302089,0.014364281311073234,0.0003348601517817973,0.014346510500337178,0.0003665288641240566,0.014700508271938022,0.0004054463673812105,0.014972841331625913,0.0004380692677932058
4,5000,0.0022580805037809982,6.0967423107024576e-05,0.007843240105485634,0.00020316842344467967,0.011145871253666575,0.00029727479478597275,0.011172776475822628,0.0002920172938676225,0.011135124780282448,0.00032523978806411376,0.01159189943196035,0.0003229904148191787,0.011933955896322124,0.0003251852768624669
5,6000,0.0018779280633660607,4.819596724049903e-05,0.006303562463605402,0.0001518701561378711,0.00888394568166048,0.00022703970794479928,0.00895813604564645,0.0002533488094848094,0.009247124158718437,0.0002505368175687214,0.009402951937162066,0.000249110148269741,0.009856429523297986,0.0002637225325624824
6,7000,0.0016267866289159751,5.0252458350073823e-05,0.005244965376027244,0.00013839300310984558,0.007656798777931225,0.00021441499325956047,0.007734995740939456,0.00020738645039245152,0.008009818091638645,0.00020903312116538902,0.008029629313613217,0.0002416556646459012,0.00830987767601102,0.0002503831076489772
7,8000,0.0013856487847059683,3.622316303783028e-05,0.00438578986143878,0.00012503432841903822,0.0064034785660004425,0.00020666490211085933,0.006524709934471696,0.0001793690759480606,0.006836712885291984,0.00020145529081301594,0.007209436302329551,0.00016978921518602595,0.007175537646323274,0.00021100385981710654
8,9000,0.0012221445651878153,3.462911194544476e-05,0.004039366478312232,0.00010024951768604893,0.00558688513905635,0.0001673230422311089,0.00589048775125528,0.00016228516375168823,0.005942409650258405,0.00016552138499713776,0.006242092034543219,0.00018417600388778696,0.006290381705184938,0.0001655328545102502
9,10000,0.0011163073812428114,2.914869749561539e-05,0.0035106081756855305,0.00010330819198482262,0.004945502317080686,0.00014135497382800004,0.00533080729144071,0.0001592260123817621,0.005459679681467704,0.00016540218695853897,0.0057498338995027555,0.00016150978821695145,0.005746829085644655,0.00015477274991265705


==> figures/alphaablation/data/perftoygoalgamma1.csv <==
,budget,a1,a1_error,a2,a2_error,a3,a3_error,a4,a4_error,a5,a5_error,a6,a6_error,a7,a7_error
0,1000,0.11186176890510788,0.0034404809434277197,0.12100734526580754,0.003085577395915536,0.14796428381890614,0.0044446502118365375,0.15183159388659026,0.004357123047685453,0.1632782811524503,0.004722428550258622,0.15992788677049827,0.004549538715906456,0.16650629498860373,0.004756721090702586
1,2000,0.055491327851474904,0.0016782539695161705,0.05861563379863882,0.0017124798301846507,0.06843980058179717,0.0022133397660478935,0.06902380892021046,0.0020357360336126463,0.07408882507800799,0.0019234071105321752,0.0741005777892588,0.0018141522412758206,0.07839635476789467,0.002049851483278084
2,3000,0.03780430247119357,0.0010980853075500752,0.03873916735366787,0.0011749640790493596,0.04478605245928712,0.0013197290731814376,0.04415173569353826,0.001267628219359905,0.046809835143739015,0.001330737826410782,0.04900786755381215,0.0013621065142165275,0.0501389118513854,0.0014238503213237271
3,4000,0.02800316597811311,0.0007748305904450527,0.027994494813031286,0.0007183770490133098,0.032915567798548595,0.0008587380517849905,0.03408484108843264,0.0009712855053508791,0.03371141388661503,0.001007383803410551,0.03435970128212625,0.0010521002693363066,0.036727376194312766,0.0011317898685115424
4,5000,0.02264258492040767,0.0007268935621911282,0.02294349561272091,0.0005741340558109884,0.025110644664226772,0.00064313741038663,0.025775885331887495,0.0007902796000631342,0.027436038546265452,0.0007157859203959047,0.027375469494616115,0.0007256710822211128,0.02890641378832272,0.0007120234959683543
5,6000,0.018603094035551274,0.0005084451250537214,0.019141216000818445,0.0005813361440687806,0.02056913527272806,0.0005359203265953174,0.02099325288946986,0.000561920531975072,0.0218627075686321,0.0005335595143673857,0.02250101685788549,0.0006525542159846518,0.023136141770757637,0.0007245656217845123
6,7000,0.01612032782659466,0.0004264284528121124,0.01627101866095629,0.0004026075059921074,0.017615090327393924,0.0005384161542405544,0.018003223255287148,0.0004963602423648727,0.018368410068648536,0.0005265534089219825,0.019408694363333617,0.00046561081345726475,0.020017390938768358,0.0005292321664980579
7,8000,0.014100178465597989,0.00038391104951548076,0.01434313242605633,0.0004205305364107409,0.015495132519356533,0.00043462591184915777,0.015716331323257886,0.00041398136893368027,0.015857896186722165,0.0003861110033212279,0.016901309139932326,0.0004640834580980178,0.01699737328841321,0.00039092319506172084
8,9000,0.0124408261541413,0.000341377202731631,0.012854580788503376,0.00034286663056574176,0.013020006831855438,0.00037910888432478404,0.013722614516987237,0.00036387263743051896,0.014035538119227173,0.0003994968859853767,0.014340495752449289,0.0004219685733463254,0.015305357873655516,0.00043615639138784085
9,10000,0.011497705309531576,0.0002808404246038668,0.011122951875208285,0.00030657120151951907,0.01175206079840785,0.0003286403144291762,0.012029969028982521,0.0003144089402652186,0.0123437424207447,0.0003158304513598925,0.01295315858241803,0.00037191853156759045,0.013169790160512476,0.00037250937322683066


==> figures/batchablation/data/dcs_earlybatchnew_gamma1_index1.csv <==
n_step,a1,a1_error,a2,a2_error,a3,a3_error,a4,a4_error,a5,a5_error,a6,a6_error
0,367.42799999999994,0.12371031853487433,349.80420000000015,0.09767180902266578,347.9493,0.09447169705345605,346.2888,0.09385812770857925,344.23549999999994,0.0924091154594612,342.81429999999983,0.10279382709170785
1,279.87330000000003,0.006111021007982638,263.74460000000005,0.017994507979936313,262.975,0.012319968181776676,263.38449999999995,0.017936677395772392,263.97509999999994,0.02016323743449953,264.8352000000001,0.025536445785582708
2,278.95459999999997,0.00825260088941705,257.0404,0.04036260127196955,251.10980000000004,0.011478908631049589,250.2439,0.01290000173023291,250.57229999999998,0.01998018847158348,251.5112999999999,0.022201972997010815
3,241.83019999999996,0.016014483424700306,240.71929999999992,0.00974597066279212,237.20619999999988,0.018925482317764388,236.55859999999996,0.015438082803249806,236.60880000000006,0.01928241584864291,236.59200000000004,0.0207037612041868
4,208.1656000000001,0.046044834609758334,215.17390000000003,0.04133592602857707,220.02879999999996,0.02620143952075909,219.65180000000012,0.020652448478570156,219.47550000000004,0.024646756460029274,219.87949999999998,0.019795757424256058
5,184.03370000000007,0.09092104102439649,194.92559999999997,0.05510655636346741,199.68180000000004,0.03218506206549874,199.6228000000001,0.028228191910924905,199.50820000000004,0.019616417923769634,200.06760000000008,0.017938272933590866
6,160.0,0.0,179.00980000000007,0.0024161323142579154,179.13190000000003,0.008164970437178242,179.09479999999988,0.012615702571002524,178.9249,0.010498338908608212,178.9009,0.014506899980353885
7,121.0,0.0,156.58219999999994,0.020482853379350886,152.76,0.04734444812224539,152.6182,0.01834120203694386,153.84720000000004,0.016668253014638094,153.41770000000005,0.013697175013848654
8,116.71459999999998,0.019778371556829245,120.0,0.0,121.8022,0.017043166447582386,122.53659999999998,0.014299190712764032,121.85249999999996,0.008486483134962367,120.0396000000001,0.005931518308156738
9,42.0,0.0,23.0,0.0,27.354999999999997,0.010336096748773194,30.0,0.0,31.0,0.0,31.94189999999999,0.005010052917884153


==> figures/batchablation/data/dcs_goalbatchnew_gamma1_index1.csv <==
n_step,a1,a1_error,a2,a2_error,a3,a3_error,a4,a4_error,a5,a5_error,a6,a6_error
0,280.1459,0.008796426719981845,269.6838999999999,0.07801878171722473,266.85369999999995,0.049418169178552226,266.5955,0.04775275636023549,266.9411999999999,0.04778565216631425,267.78940000000017,0.045664063006264057
1,275.4219999999999,0.10422225129021187,259.54089999999985,0.05869281771256146,254.43270000000012,0.04429934314817753,253.89609999999996,0.04503984045975308,254.07190000000008,0.046318822677611275,254.78980000000004,0.04539249981395616
2,247.60630000000015,0.09187933750827751,243.50360000000015,0.05269340346419107,240.80010000000004,0.05200873572622211,240.139,0.04613000637329246,240.2123000000001,0.04909387639370105,240.79160000000005,0.04422110978978283
3,228.68149999999997,0.10156521615198777,227.59530000000004,0.07074620203629323,225.46620000000013,0.049057026336295786,224.45680000000004,0.0529482164776114,224.55160000000012,0.04931783765576092,225.12269999999992,0.04703824821738165
4,207.3912,0.24162869824786976,205.94060000000002,0.059889992972449235,206.43689999999995,0.0609126219287926,206.34690000000003,0.052862399096522586,206.57270000000005,0.04660256434317765,207.40699999999993,0.04726201773094286
5,171.88209999999992,0.11408354893427883,182.67969999999997,0.031799699850155745,183.1465,0.05808110367408646,185.15619999999996,0.05553602500143494,186.06350000000006,0.05316217734442401,186.83829999999992,0.04869411235211111
6,160.23030000000003,0.010231331416780625,162.3042,0.05907257913583942,165.30179999999993,0.04175433041206593,167.20150000000004,0.04472613066206392,167.9108,0.045500444896286435,168.55389999999997,0.041916418127506815
7,144.57340000000002,0.14070867711353122,152.54369999999997,0.07014152679376187,156.43859999999995,0.07239700900341085,157.05840000000006,0.07041760387175942,157.46409999999997,0.06871307999966236,157.17960000000005,0.0710769185420975
8,142.39799999999997,0.15014393190535527,148.87900000000002,0.09682261132607412,151.7609,0.09289204695257838,151.3418,0.09489897388359891,150.50260000000006,0.08986150920076943,148.72409999999988,0.08513356284709325
9,141.6693,0.15544449846861735,147.32909999999995,0.10876219785863087,149.36259999999996,0.11229846298075497,147.80780000000004,0.13290666783333344,145.7093,0.15821079571306126,142.80360000000007,0.1530526639318639


==> figures/batchablation/data/perfearlybatchnewgamma1.csv <==
,budget,a1,a1_error,a2,a2_error,a3,a3_error,a4,a4_error,a5,a5_error,a6,a6_error
0,1000,0.05940987843039177,0.0015033227533418874,0.059939421843208995,0.0015555834524696667,0.06013145266658178,0.0015709981180549184,0.06225760583967777,0.0016241841133583952,0.06111588763410248,0.0018898112165005357,0.06346728899504303,0.0016954484262530437
1,2000,0.02702564918358067,0.0007938067106059675,0.02865837694096564,0.0007704177019723609,0.029005417984254996,0.0008268880556189337,0.03002382995467513,0.0008335208864315502,0.02931482744633658,0.0008643982074048612,0.030338779899946364,0.0010503859609132821
2,3000,0.01804016206580943,0.00047739046487697297,0.018778490435536758,0.0005170649326236232,0.01836107389329623,0.0005026074804878722,0.01870731736444998,0.0005353181946063173,0.0191347180133151,0.0005576308640030796,0.018509965272664203,0.0004933874952109405
3,4000,0.01280173335081767,0.0003642012291280552,0.013823326177512418,0.0003659759365547016,0.013589321825467482,0.00034209779426633724,0.014089244047851524,0.0004138016992626985,0.014046323220603318,0.00037468339178845357,0.013851556812624144,0.0004031238857058241
4,5000,0.01004995015751338,0.00029246103806159575,0.010919824701898067,0.0003068789253974859,0.010900651750877302,0.0003036886734949234,0.011041765850077474,0.00035437909170169375,0.011050415328877714,0.000297107052227697,0.011109984118412455,0.0002807082075303723
5,6000,0.008580983141916035,0.0002515752221369978,0.008809247781106967,0.00023867614754867426,0.008753617693037206,0.000281007953944429,0.008772901345379065,0.00023896169877227154,0.009161198562781983,0.0002679678530129845,0.008861991184014985,0.0002272888541619705
6,7000,0.007100453551149576,0.0001768638649494024,0.007397194688053916,0.00019822920568242914,0.0074332003423538415,0.0001644877734141484,0.007453196254062524,0.0002001525027473027,0.00758086716720335,0.0002189580998785123,0.0074260115311225216,0.00021660712221090506
7,8000,0.00603024867911109,0.00015277221033318345,0.006280251376842639,0.00016457859426729983,0.0064735174728577614,0.00016459481400070801,0.006317869099570103,0.00019175985163070246,0.006578534810454211,0.0001736124203271497,0.006473352946053812,0.00016207673150332654
8,9000,0.005515537933771403,0.00016474240336795037,0.005647505323822441,0.0001512504543774602,0.005813277858441763,0.000157967263969153,0.005633621628352079,0.0001691468958999549,0.00563500562470245,0.00014807163467557083,0.005924486074435683,0.00015808242715688333
9,10000,0.004855767417204187,0.0001374589409150789,0.005116721120621761,0.00013408848000732637,0.005139545072876418,0.00014760119830497083,0.00504132498775482,0.00012814965131513755,0.004992875306635146,0.00012525097001860725,0.00502417805269211,0.0001283916582264115


==> figures/batchablation/data/perfgoalbatchnewgamma1.csv <==
,budget,a1,a1_error,a2,a2_error,a3,a3_error,a4,a4_error,a5,a5_error,a6,a6_error
0,1000,0.16224547416245458,0.005114675846557291,0.15662721858862455,0.004247405682564344,0.1502768673554432,0.004146634442051435,0.15920444281133,0.0043348818067791535,0.16431668909700636,0.004312631189177205,0.17574777052009716,0.004886825797714821
1,2000,0.07326866858582493,0.0020319214613079674,0.0673098181755562,0.0018654840296407564,0.06647739910276385,0.0018874190209941465,0.06823643855567436,0.0017508643105096657,0.06964917064718479,0.001773316990161979,0.07010905935989271,0.0018385423209728302
2,3000,0.04671317785222572,0.0013098650847486238,0.04580211450266008,0.0013578254261226931,0.04321392061113631,0.0012091405131683,0.04255059051380709,0.0011498206142082899,0.04312857605965506,0.0012292562578285933,0.04379372284692423,0.0012904285193302925
3,4000,0.032970227269308136,0.0010417213756793403,0.03256291005605988,0.0009968950448162868,0.032028972866798275,0.00080946928106261,0.030950393344517303,0.0008505115945145692,0.03165705900980962,0.0009139299448795372,0.03149871092101176,0.0007625410316071883
4,5000,0.027164678359912476,0.0007357851400437324,0.02494926564373963,0.0006971435067344237,0.024310016179160843,0.0007448785481570381,0.025107279583943102,0.0007935297874293127,0.0248458282117238,0.0006624180561541814,0.02486030531592777,0.0007589464061566205
5,6000,0.021981894222195753,0.0006103718754024716,0.02055836813566582,0.0004922261678073681,0.02075477246683671,0.0004662780007850252,0.019585663810858675,0.0005213228798366647,0.019908459741061243,0.0005757101081555707,0.020577303697850727,0.000546273884805234
6,7000,0.01863841404659554,0.0005386355252885147,0.017106848894721263,0.0004898287844809848,0.01675428056657728,0.00045388165881527973,0.016978741470179706,0.00045397802184509416,0.016977994780632045,0.0005165776630594664,0.017330976344363827,0.000549481703110139
7,8000,0.01656058039969876,0.00047725387780035423,0.015024247921868683,0.00039776113152281895,0.014842202732113225,0.00038467569578427504,0.01481630160585484,0.00039216206191567597,0.014533304728439656,0.000400852312145123,0.014361234230441671,0.0004197985964400967
8,9000,0.014248406701293476,0.0003850571143463969,0.013079944346855261,0.00038840494730693024,0.013194868427293808,0.00040381813895811765,0.013003785564386172,0.0003932220727427019,0.01289530842279985,0.00038693113488054795,0.012941713905176818,0.00036170194203715653
9,10000,0.013199142404481633,0.0003772865175569174,0.011909582826304676,0.0003451064369495679,0.011767630114879423,0.00031273127598936657,0.011602837677905525,0.0003586695287413577,0.011507713061402945,0.0003244766733428824,0.011537244675499509,0.00034394336077759577


==> figures/mainexp/data/perfantgamma99.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,4000,273.64337589583687,37.85912091721359,173.53701989558496,38.86956305297098,169.71250307131058,32.405360956005474
1,8000,128.34254426847008,15.460665723216843,80.32446001371564,9.535204603311618,81.70428429389725,13.061944048152759
2,12000,83.84388246607145,9.129369192863527,51.933170986906845,5.483722996011134,47.58249824584822,4.911285573394077
3,16000,77.57083660348134,8.550278989874244,39.26276051089537,4.158661416812226,35.12029108255689,3.1444109573371906
4,20000,47.271988438689824,4.6340895279735905,28.31755215228662,2.598609282366702,27.06656135773167,2.395108500954425
5,24000,44.6318328535919,4.594883951265749,26.289604291162647,2.8074961755008565,22.63893446937345,2.112390818618757
6,28000,34.65269483973922,3.0433583570884086,23.397403426857,2.5555182632931954,20.922448803096156,1.786633669191101


==> figures/mainexp/data/perfantgamma999.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,4000,6449.99331864804,916.1366513343908,7803.765957663605,1409.1185363077745,7606.681529467551,1936.249847423001
1,8000,3492.0446954757704,373.51030511245364,3973.145157086245,545.950237801106,3303.8276510563464,454.12184168247205
2,12000,2250.48141160953,244.8637733375704,2630.8436513248294,290.9558978862405,2403.907463792269,302.1751641233132
3,16000,1641.566615557795,153.38046382980278,1922.1129508303975,206.5846362081854,1733.5732617454382,145.75523264179483
4,20000,1425.9841158430388,122.38200776134933,1418.2033216694115,131.65632461178734,1499.3114138920753,150.14569690035572
5,24000,1146.757643630697,105.11545830454726,1248.5727336894508,111.29578319149768,1173.82093749357,100.636538503552
6,28000,997.9293374480644,89.96380533386622,990.496927938598,84.89502474896597,1037.7924965236587,99.17656924046074


==> figures/mainexp/data/perflqgamma95.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,1000,912409.3598786906,77122.18173559,190555.9543922101,16953.375865664122,20342.257004055784,1805.2689637058747
1,2000,449190.41391122516,40043.07151505556,94864.3312736197,7896.6551027148425,8874.674966782073,824.3225782674095
2,3000,309294.30947953556,26871.673928974942,65479.09711545356,5868.110149959306,5843.079265736213,475.59783580637776
3,4000,234431.06816944145,21350.051104899198,44891.55199423152,3813.05388549539,4187.226358284134,369.57638517073826
4,5000,185907.72218332015,15792.172691962633,37116.90345332009,3096.8826548486413,3113.9055053417605,262.32415436563275
5,6000,152875.71538525823,12543.967754193176,29985.621902192022,2893.0386331125087,2892.3956140201717,245.7064601607379
6,7000,125291.3225627006,10651.915008940023,25457.48886034171,2134.476436335812,2231.3880870052076,198.69461827260506
7,8000,124005.82842871273,10270.002168847695,22297.329058876217,1891.7442353102329,2208.3853325001373,190.92219835755475
8,9000,106604.1193141365,9332.985543972889,20286.946288023373,1819.2346401599184,1757.6351381062484,151.52882390695717
9,10000,95278.89999858594,8955.332042081016,18173.15657893539,1632.1522488849762,1619.4552166399121,134.90911580688686


==> figures/mainexp/data/perflqgamma99.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,1000,903269.2348700245,77830.40310705556,519460.9215533935,45425.47955168374,21701.64505774114,1848.954688710992
1,2000,493536.6110915741,39784.394290322394,241615.9487065188,20788.31609740808,9173.997892755771,756.6848117171752
2,3000,281160.78111786186,25179.9387013566,164015.87678612047,13592.90101511439,5860.334427128337,543.7786690996952
3,4000,232292.5256615171,21282.641220153284,121177.9579250097,10489.021841514455,4166.083614871043,354.21511917135444
4,5000,184634.08144664127,16382.111498804257,93063.16742313502,8026.838967108731,3226.3528796092014,287.7608261507387
5,6000,160951.37785702525,14129.87801796262,76026.53421603191,6623.980592137025,2798.194476101316,248.75758805110908
6,7000,151202.55982444345,16135.45716144394,68341.1543028895,6107.3988882189515,2378.039963337218,201.94955808767148
7,8000,126487.4052834916,10753.049150427782,65188.79009845214,5695.1832079765045,2096.9666766917594,183.79272124137657
8,9000,100531.82750133568,8768.96538972206,51151.643858250536,4593.3649871321595,1698.5767331465458,154.44129124868928
9,10000,95356.43574067646,8450.36909026321,50583.21644510689,4404.2728866228545,1888.2693853331095,158.90757975102824


==> figures/mainexp/data/perfnavgamma95.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,1000,0.00010764468111440121,9.878102327461e-06,0.0005855285083780975,5.346201624725581e-05,0.00012608086845995305,1.1170347292670775e-05
1,2000,5.52938457374881e-05,4.903929628595235e-06,0.0006102531888383986,5.171392097377483e-05,6.0947662980523844e-05,5.2129834963483535e-06
2,3000,3.8101724892876194e-05,3.291881988514237e-06,0.0005495193930689873,4.810548658573085e-05,3.818706101541765e-05,3.289191989324899e-06
3,4000,2.753374327814764e-05,2.6063847337000365e-06,0.0005715319521401626,5.106715485565938e-05,2.8734921359012678e-05,2.4251327999406635e-06
4,5000,2.2670505615099242e-05,1.946876419257123e-06,0.0005837973474490156,5.469054924942836e-05,2.4237734439187674e-05,2.215178760138971e-06
5,6000,1.8747687040617074e-05,1.7267368916236166e-06,0.0005101534664031442,4.495839817949993e-05,1.886992725921476e-05,1.6455205437592954e-06
6,7000,1.636109372625672e-05,1.5085602684680369e-06,0.0004675673844007341,4.229005877116886e-05,1.773998960070976e-05,1.5781694194251924e-06
7,8000,1.4001406598473937e-05,1.2045175238354174e-06,0.0004174871261318852,3.510995872776877e-05,1.3568856628246222e-05,1.167841522891602e-06
8,9000,1.2992912906873775e-05,1.17026433278462e-06,0.00039039978571272745,3.603143309483979e-05,1.2141026203379118e-05,1.044248682360693e-06
9,10000,1.22056104631148e-05,1.0783265100462888e-06,0.0003606893335551872,3.145015514015519e-05,1.1798352012663784e-05,1.0548069321204851e-06


==> figures/mainexp/data/perfnavgamma99.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,1000,0.21622116495981794,0.019020518802238172,0.7659639620407797,0.06526650763721997,0.23274412023634122,0.020503355076975496
1,2000,0.11984315937668857,0.010422275711394811,0.46548986656565833,0.041001920992732276,0.10229640356509277,0.009354454243764897
2,3000,0.07000929134776672,0.006247101675904184,0.3151497485813237,0.026702110538973835,0.07136793598634263,0.006211710918559248
3,4000,0.05706752129457941,0.004817486494693362,0.2588173420177652,0.023003555611511625,0.05651299349309191,0.0050022501213996505
4,5000,0.04367173712786683,0.003835125833304334,0.21277551812257836,0.018202268125423474,0.040668355091068135,0.0034738291703203627
5,6000,0.03654617760093058,0.003266822813167359,0.17848106630159233,0.01567817347028727,0.03681412967102256,0.00311166863863676
6,7000,0.03084705262135138,0.0029022405669187745,0.1520593323075306,0.013574856932915706,0.030084795675162493,0.002582340096967018
7,8000,0.028164128583368184,0.002463844601359736,0.13162604269005565,0.011330717186722258,0.028743911465649287,0.002528921504047834
8,9000,0.02460242666855458,0.0020008733853885,0.11219939330990213,0.009467455833652813,0.025414477905619834,0.0022884073616211854
9,10000,0.02143928128158943,0.0017982804301700918,0.10378507740035951,0.009398236121295069,0.02297831994067788,0.0020510423992313944


==> figures/mainexp/data/perfpendulumgamma95.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,1000,153.19614908877986,12.830652058232696,51.22888070584294,4.611836152823318,72.28785081799292,6.262294618604839
1,2000,87.42526693530118,7.053585694608273,25.58026897683155,2.2167214678824223,34.05245868491745,3.006049330079169
2,3000,54.251943189224384,4.58211675127462,16.22808452547587,1.5564168312676447,21.19588790420742,2.207870313489207
3,4000,42.48686368725957,3.7092379639181217,12.13583781168914,0.9984470097520537,14.441121961821382,1.3835361363061707
4,5000,31.40027426968937,2.5927806383989394,10.054332817067495,0.889022394011941,12.552672882857738,1.0793332922253478
5,6000,26.526548868078336,2.3061779974912904,8.25615898439265,0.7244610617974148,9.603262716080003,0.8062635555869362
6,7000,22.539023570283263,2.122520573941361,8.241784533187403,0.775764427331345,9.096155691476397,0.8092606403888057
7,8000,21.18172959334485,2.1248914620593724,6.847761962149495,0.6600048566437072,6.171990736886177,0.5672186663334431
8,9000,18.43279090513484,1.6129702990981576,6.063562646737527,0.5388330932857475,5.892469692236698,0.5142469791254555
9,10000,16.58585786652886,1.4272436070392374,5.006898448764491,0.45156739454440514,5.154496867108296,0.43473551941710015


==> figures/mainexp/data/perfpendulumgamma99.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,1000,639.711901616616,55.454267509328524,372.13402269245955,32.22926148044103,453.3112433872697,39.13062633923951
1,2000,296.9847111617891,25.549367887755015,195.5495002769115,18.29532681819146,201.41797650580878,19.301189689200662
2,3000,188.65874224486265,15.721000806562449,126.5500966688189,11.09299651637678,136.06079287413547,12.292271582194193
3,4000,140.00627384209866,13.70328249327228,104.45701860048462,9.759445862413761,106.30563436038449,10.404218138811009
4,5000,123.78765631917021,11.280825733495439,83.8731408782533,7.4757643689338495,74.38691023907735,6.321033462405115
5,6000,105.1034502769282,10.637293861070072,65.34506713945869,5.910371299160734,63.32031876147072,6.1041989649309905
6,7000,95.04591331077295,8.805203095423982,53.174960806076705,4.397527269747571,55.13489859634679,4.742708446886492
7,8000,80.47180568578914,7.3824898916472295,40.01153064110188,3.2947210768811854,48.503515349202125,4.3597763707363955
8,9000,74.8738316519158,7.080020587831384,41.45592111421281,3.554339519292994,41.1260816490429,3.7205749085604243
9,10000,63.80316719477607,5.671679731726684,39.52442928741101,3.460183518759686,39.24912946303868,3.5972277724509913


==> figures/mainexpdcs/data/dcs_ant_gamma999_index4.csv <==
n_step,uniform,uniform_error,robust,robust_error,ada,ada_error
0,40.0,0.0,69.0,0.0,61.575,0.5796047596422919
25,40.0,0.0,66.0,0.0,60.444,0.5661681933333947
50,40.0,0.0,63.0,0.0,57.514,0.49569715174327933
75,40.0,0.0,60.0,0.0,55.331,0.426872696787227
100,40.0,0.0,58.0,0.0,53.315,0.3920674916898876
125,40.0,0.0,55.0,0.0,51.508,0.36532810094160545
150,40.0,0.0,52.0,0.0,49.558,0.35072849222382757
175,40.0,0.0,49.0,0.0,47.44,0.32634088288168855
200,40.0,0.0,47.0,0.0,45.156,0.29096372630003203
225,40.0,0.0,44.0,0.0,42.838,0.28419159215149253
250,40.0,0.0,41.0,0.0,40.733,0.2872701533010343
275,40.0,0.0,37.0,0.0,38.427,0.32715371572641505
300,40.0,0.0,35.0,0.0,36.133,0.3409121874289629
325,40.0,0.0,32.0,0.0,33.827,0.363425814099109
350,40.0,0.0,29.0,0.0,31.595,0.38501392592995926
375,40.0,0.0,26.0,0.0,29.345,0.3903696872965422
400,40.0,0.0,23.0,0.0,26.911,0.40438309891289864
425,40.0,0.0,19.0,0.0,24.333,0.4191748170126643
450,40.0,0.0,16.0,0.0,21.324,0.40034420914807833
475,40.0,0.0,11.0,0.0,17.078,0.363821174350257


==> figures/mainexpdcs/data/dcs_ant_gamma99_index4.csv <==
n_step,uniform,uniform_error,robust,robust_error,ada,ada_error
0,40.0,0.0,201.0,0.0,152.091,1.5811730958090573
25,40.0,0.0,156.0,0.0,144.249,1.5414188178942148
50,40.0,0.0,122.0,0.0,118.806,1.2475555721259064
75,40.0,0.0,95.0,0.0,94.246,0.9664479252056991
100,40.0,0.0,74.0,0.0,72.802,0.8034345685328717
125,40.0,0.0,58.0,0.0,57.325,0.762017588642152
150,40.0,0.0,45.0,0.0,43.874,0.7398321731030624
175,40.0,0.0,35.0,0.0,33.767,0.6858171664354877
200,40.0,0.0,28.0,0.0,25.754,0.6098891533175511
225,40.0,0.0,21.0,0.0,19.671,0.5403445187788988
250,40.0,0.0,16.0,0.0,15.827,0.4497551786845819
275,40.0,0.0,12.0,0.0,13.238,0.3706180994090809
300,40.0,0.0,10.0,0.0,11.593,0.2956375990999786
325,40.0,0.0,7.0,0.0,10.598,0.22015255363860872
350,40.0,0.0,6.0,0.0,9.983,0.1564653526426853
375,40.0,0.0,4.0,0.0,9.541,0.10427345525300188
400,40.0,0.0,3.0,0.0,9.265,0.07079847201741007
425,40.0,0.0,3.0,0.0,9.101,0.03894431715154326
450,40.0,0.0,2.0,0.0,9.014,0.009152171676711424
475,40.0,0.0,2.0,0.0,9.0,0.0


==> figures/mainexpdcs/data/dcs_lq_gamma95_index4.csv <==
n_step,uniform,uniform_error,robust,robust_error,ada,ada_error
0,50.0,0.0,251.0,0.0,3277.081,1.8348221930373532
5,50.0,0.0,195.0,0.0,12.921,0.06467284263429283
10,50.0,0.0,151.0,0.0,12.473,0.045684022082124104
15,50.0,0.0,117.0,0.0,12.377,0.04115397955969765
20,50.0,0.0,91.0,0.0,12.304,0.038186514562081116
25,50.0,0.0,70.0,0.0,12.244,0.03552220857998553
30,50.0,0.0,54.0,0.0,12.193,0.033016024012591266
35,50.0,0.0,42.0,0.0,12.15,0.029950185308274896
40,50.0,0.0,33.0,0.0,12.108,0.026320691054757473
45,50.0,0.0,26.0,0.0,12.063,0.02209077385697463
50,50.0,0.0,19.0,0.0,12.032,0.018279141161444176
55,50.0,0.0,15.0,0.0,11.999,0.021559910908906667
60,50.0,0.0,11.0,0.0,11.955,0.024867681033823977
65,50.0,0.0,9.0,0.0,11.914,0.028308534515230573
70,50.0,0.0,7.0,0.0,11.871,0.031867876214143664
75,50.0,0.0,5.0,0.0,11.821,0.0343396810468587
80,50.0,0.0,4.0,0.0,11.755,0.036927929267696474
85,50.0,0.0,3.0,0.0,11.687,0.04021731827956697
90,50.0,0.0,2.0,0.0,11.595,0.04395712410975006
95,50.0,0.0,2.0,0.0,11.279,0.06012949704097024


==> figures/mainexpdcs/data/dcs_lq_gamma99_index4.csv <==
n_step,uniform,uniform_error,robust,robust_error,ada,ada_error
0,50.0,0.0,99.0,0.0,3286.537,1.9236465218042536
5,50.0,0.0,93.0,0.0,12.656,0.05760079532784258
10,50.0,0.0,87.0,0.0,12.366,0.04374112287539064
15,50.0,0.0,82.0,0.0,12.301,0.040756643610581934
20,50.0,0.0,76.0,0.0,12.25,0.03767587026201253
25,50.0,0.0,71.0,0.0,12.213,0.03525990427667077
30,50.0,0.0,66.0,0.0,12.169,0.031993000209420835
35,50.0,0.0,61.0,0.0,12.134,0.029074405073878866
40,50.0,0.0,57.0,0.0,12.103,0.026470233576604284
45,50.0,0.0,52.0,0.0,12.061,0.021406125441097372
50,50.0,0.0,48.0,0.0,12.035,0.018362909355546148
55,50.0,0.0,43.0,0.0,12.004,0.020367408632420675
60,50.0,0.0,39.0,0.0,11.963,0.024918299492541787
65,50.0,0.0,35.0,0.0,11.932,0.027813774314177815
70,50.0,0.0,31.0,0.0,11.898,0.03033862214405896
75,50.0,0.0,28.0,0.0,11.858,0.03313710273394459
80,50.0,0.0,24.0,0.0,11.82,0.0364370273211192
85,50.0,0.0,20.0,0.0,11.768,0.039598597470112844
90,50.0,0.0,16.0,0.0,11.716,0.042371555439940665
95,50.0,0.0,10.0,0.0,11.503,0.05353315818817378


==> figures/mainexpdcs/data/dcs_nav_gamma95_index4.csv <==
n_step,uniform,uniform_error,robust,robust_error,ada,ada_error
0,50.0,0.0,251.0,0.0,50.784,0.11507961031564241
5,50.0,0.0,195.0,0.0,50.492,0.06265675811594475
10,50.0,0.0,151.0,0.0,50.349,0.045088478333161985
15,50.0,0.0,117.0,0.0,50.267,0.034269802707339904
20,50.0,0.0,91.0,0.0,50.198,0.02791166626341052
25,50.0,0.0,70.0,0.0,50.139,0.024455192626515913
30,50.0,0.0,54.0,0.0,50.098,0.022381449318576198
35,50.0,0.0,42.0,0.0,50.075,0.02194631176302735
40,50.0,0.0,33.0,0.0,50.041,0.01852371103208
45,50.0,0.0,26.0,0.0,50.025,0.01821587768953224
50,50.0,0.0,19.0,0.0,50.013,0.016954962978431975
55,50.0,0.0,15.0,0.0,50.003,0.015555906453819922
60,50.0,0.0,11.0,0.0,49.996,0.014924856260614381
65,50.0,0.0,9.0,0.0,49.989,0.013980585338246747
70,50.0,0.0,7.0,0.0,49.981,0.013385379426822417
75,50.0,0.0,5.0,0.0,49.979,0.0139365510224015
80,50.0,0.0,4.0,0.0,49.975,0.013911168175246763
85,50.0,0.0,3.0,0.0,49.969,0.014139060166786113
90,50.0,0.0,2.0,0.0,49.739,0.06365864565320284
95,50.0,0.0,2.0,0.0,48.954,0.14794928581916292


==> figures/mainexpdcs/data/dcs_nav_gamma99_index4.csv <==
n_step,uniform,uniform_error,robust,robust_error,ada,ada_error
0,50.0,0.0,99.0,0.0,50.28,0.034709159598007744
5,50.0,0.0,93.0,0.0,50.242,0.03107919782748571
10,50.0,0.0,87.0,0.0,50.188,0.026634085109122883
15,50.0,0.0,82.0,0.0,50.157,0.02466416837438477
20,50.0,0.0,76.0,0.0,50.122,0.021747699317398894
25,50.0,0.0,71.0,0.0,50.112,0.02106028892489388
30,50.0,0.0,66.0,0.0,50.095,0.019201498899825305
35,50.0,0.0,61.0,0.0,50.077,0.01720685774916494
40,50.0,0.0,57.0,0.0,50.063,0.015560844758559724
45,50.0,0.0,52.0,0.0,50.045,0.013433508849143053
50,50.0,0.0,48.0,0.0,50.04,0.01276259534734234
55,50.0,0.0,43.0,0.0,50.033,0.011745454337742786
60,50.0,0.0,39.0,0.0,50.027,0.010421414184264968
65,50.0,0.0,35.0,0.0,50.02,0.009109256830279777
70,50.0,0.0,31.0,0.0,50.016,0.00825623100452022
75,50.0,0.0,28.0,0.0,50.014,0.00779183203104385
80,50.0,0.0,24.0,0.0,50.013,0.007548163326266805
85,50.0,0.0,20.0,0.0,50.009,0.005853480195575934
90,50.0,0.0,16.0,0.0,49.809,0.06858653067767775
95,50.0,0.0,10.0,0.0,49.219,0.13277519430375606


==> figures/mainexpdcs/data/dcs_pendulum_gamma95_index4.csv <==
n_step,uniform,uniform_error,robust,robust_error,ada,ada_error
0,50.0,0.0,255.0,0.0,283.311,1.4805257735704573
5,50.0,0.0,198.0,0.0,213.933,1.0801085211485002
10,50.0,0.0,153.0,0.0,111.714,1.1140633862067306
15,50.0,0.0,118.0,0.0,95.983,0.46717417584622606
20,50.0,0.0,91.0,0.0,90.491,0.5434819496822301
25,50.0,0.0,71.0,0.0,75.719,0.6671260698116959
30,50.0,0.0,55.0,0.0,40.035,0.6730303669523388
35,50.0,0.0,42.0,0.0,27.476,0.5632107797604731
40,50.0,0.0,33.0,0.0,21.64,0.43731460968049085
45,50.0,0.0,25.0,0.0,16.09,0.22257782782658156
50,50.0,0.0,18.0,0.0,14.23,0.05477840596439473
55,50.0,0.0,14.0,0.0,14.07,0.026230336635277896
60,50.0,0.0,10.0,0.0,14.045,0.02208590410193817
65,50.0,0.0,8.0,0.0,14.043,0.021573448532860747
70,50.0,0.0,6.0,0.0,14.043,0.021573448532860747
75,50.0,0.0,4.0,0.0,14.042,0.02131233017762248
80,50.0,0.0,3.0,0.0,14.042,0.02131233017762248
85,50.0,0.0,2.0,0.0,14.042,0.02131233017762248
90,50.0,0.0,1.0,0.0,14.042,0.02131233017762248
95,50.0,0.0,1.0,0.0,14.042,0.02131233017762248


==> figures/mainexpdcs/data/dcs_pendulum_gamma99_index4.csv <==
n_step,uniform,uniform_error,robust,robust_error,ada,ada_error
0,50.0,0.0,100.0,0.0,175.99,1.0784238112356395
5,50.0,0.0,94.0,0.0,151.531,1.1824584956024458
10,50.0,0.0,88.0,0.0,104.176,0.7540551371076253
15,50.0,0.0,82.0,0.0,100.808,0.532099881655316
20,50.0,0.0,77.0,0.0,98.082,0.5054644908216603
25,50.0,0.0,71.0,0.0,94.322,0.5353574726718605
30,50.0,0.0,66.0,0.0,66.936,0.7849987286654669
35,50.0,0.0,62.0,0.0,51.828,1.0629100348127303
40,50.0,0.0,57.0,0.0,43.589,1.0344568783117052
45,50.0,0.0,52.0,0.0,30.849,0.8627745437125489
50,50.0,0.0,47.0,0.0,20.697,0.6011649139342757
55,50.0,0.0,43.0,0.0,16.825,0.3815630975343386
60,50.0,0.0,39.0,0.0,15.091,0.2083206079829825
65,50.0,0.0,35.0,0.0,14.532,0.12934479425782824
70,50.0,0.0,31.0,0.0,14.323,0.09413451712097869
75,50.0,0.0,27.0,0.0,14.187,0.06123332989149029
80,50.0,0.0,23.0,0.0,14.124,0.042969351384446214
85,50.0,0.0,19.0,0.0,14.116,0.04160300266086599
90,50.0,0.0,15.0,0.0,14.116,0.04160300266086599
95,50.0,0.0,10.0,0.0,14.116,0.04160300266086599


==> figures/mujoco/data/perfcheetahgamma99.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,4000,20.659493680486012,1.8080784029793284,13.093009657717534,1.171508866004092,12.040143549559204,1.06547125194317
1,8000,9.882971833774564,0.8389205193774508,5.747044808301608,0.47360771125787404,5.373562246558587,0.4863389606127853
2,12000,6.536629837690424,0.5508000375221783,3.3967194811639274,0.2936109867126793,3.348885472812105,0.30152398517052686
3,16000,4.902505288357941,0.4548119923886203,2.6716716136955485,0.22645241678233713,2.7313295151588752,0.21599189303991076
4,20000,3.9147400663385707,0.31026195848631,2.4061781837094167,0.21757848024833662,2.169896346671958,0.17102772376523354
5,24000,3.152801873451654,0.28005935898002904,1.7970538011785713,0.15106862311156785,1.776520389998164,0.15078354871761393
6,28000,2.674538063198409,0.23723016854680837,1.774902469193545,0.15451548749147045,1.585457568072034,0.13214216444791058


==> figures/mujoco/data/perfcheetahgamma999.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,4000,330.1032904991206,27.57675037541654,373.6016052252954,33.813927464375695,360.26797704301424,31.3905910515575
1,8000,172.2716372237071,14.19723762944823,175.55925595029365,14.708303586579625,174.81242087895052,16.30698366037066
2,12000,110.77139368791273,9.798920822548006,126.73629003220893,11.202288398075872,108.78784375820695,9.825182312248247
3,16000,86.81085426325167,7.83766847083522,92.37545090335024,8.084156940200808,80.93184532952145,7.088454515388618
4,20000,60.701311222488094,5.457035549129151,67.44682692803244,6.211671080102408,71.89898664157163,6.852158204810598
5,24000,52.51857029020325,4.923028644230223,58.09527603409421,4.7422439767676545,63.26450122473193,5.741284646716298
6,28000,47.68268884268254,4.474115079769422,51.171989379870325,4.9605019250106075,46.78052074641201,4.409725090889712


==> figures/mujoco/data/perfreachergamma95.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,750,5.662188640036673,0.5116623542003303,1.8190412511966663,0.16369311726867145,2.4263445821913447,0.21034456143146366
1,1500,2.715326355690468,0.25425416625385666,0.7650496205341847,0.06797603177190618,1.051849353527857,0.09298698283072573
2,2250,1.966316083881899,0.16824500673384102,0.48489305247508246,0.04185579517073184,0.6269047898894117,0.05499540868374656
3,3000,1.5241141654927965,0.1302039679768122,0.36763772738886846,0.03069775791028746,0.4955766328053264,0.04296495606262812
4,3750,1.2860086352300546,0.11747891954353265,0.29701714582653416,0.025259379239166952,0.37462044319703797,0.03690465758059126


==> figures/mujoco/data/perfreachergamma999.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,750,20.05037001993979,1.8018886079708811,18.66518154994603,1.6863684169539768,22.06855538489944,2.092720977570964
1,1500,11.363557398675924,0.94450070235432,10.605880825194436,0.9783778873923872,10.561183103841891,0.9105536025118863
2,2250,7.500103281954242,0.6257282730303236,6.041738604627837,0.5459359845561544,7.405255545450027,0.6790355193833053
3,3000,5.3530091773845205,0.4254136224424268,4.598753098872974,0.3982901460238996,4.787040429011032,0.4272737221658816
4,3750,4.659413614681168,0.37543041501221885,3.753619929913554,0.31229627003075683,3.920261967815688,0.3433937348896015


==> figures/mujoco/data/perfswimmergamma99.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,8000,0.04627595639658631,0.004411834918681666,0.06479426419509761,0.0057394518074437295,0.047355144443637615,0.00481804797199309
1,12000,0.03400912884156087,0.003014142731648805,0.04311754621259322,0.003758326994642461,0.030504516616770942,0.0031290965080888024
2,16000,0.0229865485196837,0.002127659039072332,0.031116407333022667,0.0026263124460844346,0.021164627484785183,0.0023620476839270156
3,20000,0.017948733584195124,0.001606467169515811,0.027061346016126597,0.002441682679181759,0.016318245206056427,0.0015401594014642548
4,24000,0.01565488048449114,0.001399790413217182,0.02367930965021553,0.002083294994526807,0.014266322245727634,0.0012851012829561963
5,28000,0.013832660612247189,0.0011783355849765268,0.018765825550084506,0.0016012752793424644,0.01197914723537062,0.0010404950583279074


==> figures/mujoco/data/perfswimmergamma999.csv <==
,budget,uniform,uniform_error,robust,robust_error,ada,ada_error
0,8000,0.21245065063898422,0.017550847149622458,3.3841712383378733,0.2676660819325708,0.2150874869822883,0.018007717463580115
1,12000,0.14529228945359954,0.012570255468628303,2.4758474751972583,0.2155392490415933,0.14700591195335108,0.01321171708882744
2,16000,0.11069912202893652,0.009286155246709228,1.818582261976888,0.15029965756169228,0.11643422247806252,0.009718167780378673
3,20000,0.07844143851896973,0.006692628482408454,1.4772271534494652,0.12937956400669748,0.09330701750246269,0.007880377194544387
4,24000,0.06863299450592854,0.006052172844841542,1.167890992823632,0.10420878226432174,0.0706565609305189,0.0060730177370097406
5,28000,0.06421347566857503,0.005784393869894984,1.0677333961919158,0.09948304902078092,0.06610552714021083,0.006023879555998306

